Evaluating GAIA performances on eclipsing binaries. I. Orbits and stellar parameters for V505 Per, V570 Per and OO Peg

The orbits and physical parameters of three detached, double-lined A-F eclipsing binaries have been derived combining H_P, V_T, B_T photometry from the Hipparcos/Tycho mission with 8500-8750 Ang ground-based spectroscopy, mimicking the photometric+spectroscopic observations that should be obtained by GAIA, the approved Cornerstone 6 mission by ESA. This study has two main objectives, namely (a) to derive reasonable orbits for a number of new eclipsing binaries and (b) to evaluate the expected performances by GAIA on eclipsing binaries and the accuracy achievable on the determination of fundamental stellar parameters like masses and radii. It is shown that a 1% precision in the basic stellar parameters can be achieved by GAIA on well observed detached eclipsing binaries provided that the spectroscopic observations are performed at high enough resolution. Other types of eclipsing binaries (including semi-detached and contact types) and different spectral types will be investigated in following papers along this series.

==> OOPeg.dat <==


#
# Sp        HJD          Phase*          A   error    B    error 
#* The phases are calculated with Tzero and Period from the Hipparcos catalogue.
30230   2451126.2919   0.7067940      -91.6  4.1   119.9   1.4
30286   2451147.2247   0.7207791     -100.4  3.8   121.4   4.6
30685   2451153.2106   0.7264788     -106.6  3.3   117.8   2.8
30745   2451154.1937   0.0558903       53.6  3.5   -38.8   3.1
30815   2451155.1945   0.3900676       69.8  3.3   -54.9   4.4
30874   2451156.2212   0.7352423     -101.3  2.3   118.3   7.8
31117   2451165.2149   0.7476116     -101.3  1.1   119.4   2.6
31187   2451166.1952   0.0772402       66.5  2.2   -59.2   3.7
31243   2451167.2751   0.4390818       40.9  3.8   -36.4   4.9  
31431   2451197.1985   0.4653663       36.1  0.8    -1.7   9.1
31621   2451201.2230   0.8126425      -94.6  5.7   109.4   1.9
33109   2451400.5219   0.5841843      -55.4  1.6    73.4   1.7
33313   2451481.3637   0.6693014     -100.2  9.9    95.3   9.9 #!?? 
33400   2451506.2928   0.0235011        9.7  1.8     9.7   1.8 #!??
33437   2451507.3198   0.3664384       82.7  1.9   -67.6   1.7
33467   2451508.1901   0.6580724      -83.2  4.9   109.5   3.5
33512   2451509.1837   0.9910010        6.6  2.0     6.6   2.0 
33696   2451533.3212   0.0787571       66.6  3.8   -45.0   0.5  


==> V505Per.dat <==
# Sp       HJD          Phase*         A   error    B   error 
# 
31312  2451169.4268   0.0245914     -12.4  1.8    14.2  1.1 
31155  2451165.3867   0.0668152     -38.0  0.9    40.7  0.6 
31941  2451216.3976   0.1497212     -72.8  2.0    74.4  2.9 
30721  2451153.4598   0.2417841     -91.7  0.5    89.7  3.3 
34026  2451567.2156   0.2425962     -89.5  1.9    92.9  4.7
31214  2451166.4223   0.3121093     -82.1  0.8    82.4  1.4  
31817  2451209.2477   0.4574554     -22.9  2.4    19.8  3.6 
31263  2451167.3923   0.5418764      22.0  0.1   -22.8  0.9 
33376  2451505.4180   0.6053217      54.3  2.2   -59.8  1.2
31453  2451197.4223   0.6543634      73.6  1.6   -74.1  1.8 
31455  2451197.4386   0.6575434      73.7  1.2   -79.1  1.9 
30828  2451155.3391   0.6869233      81.5  2.6   -85.3  2.2 
33294  2451480.5084   0.7046252      86.8  2.1   -83.1  1.0
33296  2451480.5286   0.7094116      85.5  2.5   -87.6  0.8
33674  2451531.3520   0.7472414      89.5  3.2   -90.8  0.5
33988  2451565.3701   0.8050342      80.7  3.1   -87.3  1.2
30349  2451147.4711   0.8243944      79.1  2.1   -81.5  1.5 
33325  2451485.4974   0.8862580      59.8  0.5   -59.9  0.5   
30894  2451156.3391   0.9237685      42.5  1.8   -46.0  0.3 

#* The phases are calculated with Tzero and Period from the Hipparcos catalogue.
#30785  2451154.4885   0.4854471      -0.7  1.6    -0.7  1.6 



==> V570Per.dat <==
 
#
# Sp        HJD          Phase*        A    error   B     error 
#* The phases are calculated with Tzero and Period from the Hipparcos catalogue.
#**again by ulisse
#33410   2451506.4728   0.6692748      19.8  2.2    19.8   2.2 #!!
#33439   2451507.3483   0.1280593       9.3  3.2    55.7   2.7
#33486   2451508.3856   0.6738109      20.9  0.4    20.9   0.4 #!!!
#33528   2451509.3303   0.1726872      23.0  2.8    23.0   2.8 #!!
30364   2451147.5377   0.8286898     -78.1  4.2   116.1   3.9 
30716   2451153.4343   0.9285891     -91.8  1.0   135.3   4.5
30796   2451154.5488   0.5155469     109.8  5.4   -61.5   3.9   
30842   2451155.4289   0.9786000     -88.9  2.1   123.7   1.3
30903   2451156.4605   0.5213313     107.4  2.9   -65.9   1.1
31161   2451165.4133   0.2316986      68.6  4.7   -22.6   2.3
31219   2451166.4476   0.7758913     -53.1  4.3    95.1   1.9 
31268   2451167.4216   0.2883163     110.9  6.7   -62.3   2.0 
31317   2451169.4937   0.3803796     138.3  4.4   -88.1   2.3 
31456   2451197.4483   0.0867602     -14.6  5.2    71.3   2.1 
31779   2451206.3250   0.7591062     -45.5  3.5    87.6   1.8 
31821   2451209.3057   0.3265047     126.4  4.9   -76.1   1.8
31967   2451217.4277   0.5990225      66.5  3.4   -19.5   1.3
32056   2451224.4361   0.2874871     103.4  6.2   -61.3   2.1
32080   2451225.3604   0.7738439     -60.6  7.1    90.4   4.5
33297   2451480.5490   0.0287798     -72.5  2.9   112.4   6.5
33328   2451485.5251   0.6459212      14.8  2.9    14.8   2.9 #!?
33378   2451505.4516   0.1320117      30.5  2.8    30.5   2.8 #!?
33431   2451507.2567   0.0798870     -45.4  2.0    87.9   2.1
33706   2451533.4862   0.8799517     -94.8  3.2   131.2   2.9
33868   2451561.2317   0.4765365     134.0  6.1   -76.1   4.2
33870   2451561.3084   0.5193745     123.3  7.5   -74.6   1.5
33932   2451564.2202   0.0514309     -62.8  4.3    97.8   2.1
33965   2451564.4945   0.1957468      18.6  8.1    18.6   8.1 #!?
34066   2451570.2546   0.2249070      49.8  6.6    -1.9   6.1

